Mass Derivation of planets K2-21b and K2-21c from Transit Timing Variations

While various indirect methods are used to detect exoplanets, one of the most effective and accurate methods is the transit method, which measures the brightness of a given star for periodic dips when an exoplanet is passing in front of the parent star. For systems with multiple transiting planets, the gravitational perturbations between planets affect their transit times. The difference in transit times allows a measurement of the planet masses and orbital eccentricities. These parameters help speculating on the formation, evolution and stability of the system. Using Transit Timing Variations (TTVs), we measure the masses and eccentricities of two planets orbiting K2-21, a relatively bright K7 dwarf star. These two planets exhibit measurable TTVs, have orbital periods of about 9.32 days and 15.50 days, respectively, and a period ratio of about 1.66, which is relatively near to the 5:3 mean motion resonance. We report that the inner and outer planets in the K2-21 system have properties consistent with the presence of a hydrogen and helium dominated atmospheres, as we estimate their masses to be 1.59^{+0.52}_{-0.44} M_E and 3.88^{+1.22}_{-1.07} M_E and densities of 0.22^{+0.05}_{-0.04} rho_E and 0.34^{+0.08}_{-0.06} rho_E, respectively (M_E and rho_E are the mass and density of Earth, respectively). Our results show that the inner planet is less dense than the outer planet; one more counter-intuitive exoplanetary system such as Kepler-105, LTT 1445, TOI-175 and Kepler-279 systems.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
